Peaks in the cosmological density field: parameter constraints from 2dF Galaxy Redshift Survey data

We use the number density of peaks in the smoothed cosmological density field taken from the 2dF Galaxy Redshift Survey to constrain parameters related to the power spectrum of mass fluctuations, n (the spectral index), dn/d(lnk) (rolling in the spectral index), and the neutrino mass, m_nu. In a companion paper we use N-body simulations to study how the peak density responds to changes in the power spectrum, the presence of redshift distortions and the relationship between galaxies and dark matter halos. In the present paper we make measurements of the peak density from 2dF Galaxy Redshift Survey data, for a range of smoothing filter scales from 4-33 h^-1 Mpc. We use these measurements to constrain the cosmological parameters, finding n=1.36 (+0.75)(-0.64), m_nu < 1.76 eV, dn/d(lnk)=-0.012 (+0.192)(-0.208), at the 68 % confidence level, where m_nu is the total mass of three massive neutrinos. At 95% confidence we find m_nu< 2.48 eV. These measurements represent an alternative way to constrain cosmological parameters to the usual direct fits to the galaxy power spectrum, and are expected to be relatively insensitive to non-linear clustering evolution and galaxy biasing.

==> readme.txt <==
Dear Sir/Madam,

       Please find, as the following files:


1d_punch.eps	       (Figure 11)
2d_contour.eps	       (Figure 10)
cov1.ps		       (Figure 9a)
cov2.ps		       (Figure 9b)
bins.eps	       (Figure 6)
match_curve_ngp.eps    (Figure 4)
mean_sep.eps	       (Figure 2)
mock.eps	       (Figure 5)
peak_avg.eps	       (Figure 8)
peak_exp.eps	       (Figure 7)
peak_match.eps	       (Figure 3)
untitled.eps	       (Figure 1)
peaks2.pdf	       pdf of Manuscript in MNRAS style
peaks2.tex	       latex manuscript
response.txt           response to referee report

a manuscript for revised submission to the MNRAS. 

The title is
"Peaks in the cosmological
density field: parameter constraints from 2dF Galaxy Redshift Survey data"

by Soma De and Rupert A.C. Croft.

The corresponding author is:

Rupert Croft,
Carnegie Mellon University,
Physics Department,
5000 Forbes Avenue,
Pittsburgh,
PA 15232
 
phone 412 268 8917
fax 412 681 0648
rcroft@cmu.edu

Yours sincerely,

Rupert Croft





==> response.txt <==


Reviewer's Comments:

Comments to the Author

The present work uses the number density of peaks in the smoothed galaxy
density field of the 2dF catalog to extract cosmological parameters
constraints.
In a companion paper it is shown, with the help of N-body simulations, that
the number density of peaks is  a statistic robust to halo occupation
parameters and to non-linearities, if suitably computed.
The effects of non-linearities and the details of how galaxy populate dark
matter halos are the limiting factor for current large-scale structure
surveys, so the subject is timely.
The work presented here represent a completely  new approach, somewhat
complementary to existing approaches and complementary e.g., to the halo
occupation distribution approach (e.g., Zheng et al). Time will tell
approach will be most reliable and  successful.
I will present general comments first followed by detailed ones below.

general comments.

It would help the reader to define "peaks" and explain how they are found
operationally in the mocks and in the catalog.

> We have added a paragraph describing this at the beginning of section 3.

The present paper,  as it is,  need to be read with the companion one (De
and Croft 2007) to be understood. I would strongly suggest to summarize the
main findings of the previous paper to make this one self-consistent. In
particular it would be useful to remind the reader where the cosmology
dependence enters in the peaks number density, what quantities it is
sensitive (and insensitive) to and why.

>We have added a long paragraph in the introduction (now paragraph 4)
>summarizing how the peak density can be used to constrain cosmology
>and how exactly it is sensitive to the slope
>of the power spectrum of mass fluctuations but not its amplitude.


It would  also be useful to outline what effects could give systematic
errors in the recovered constraints  and discuss why systematics are under
control in this work.
 
>we have added a paragraph in the conclusions section (2nd paragraph)
>detailing systematic errors and what we have done to control them.

more specific comments

rolling in the spectral index, I believe the more standard nomenclature is
running of the spectral index.

> We have replaced "rolling" with "running" where it occurs.

(minor point) A lot of sec 2 and 3 is "standard" work that must be done when
creating mocks of a given survey. Since mock catalogs of 2dF have been
generated before, this is not strictly new work. It may be good to mention
this. (In many other articles sec. 2-3 would largely be summarized with
something like "we use mock survey catalogs". The information provided is
still useful and has a didactical use, but it may also be reported in an
appendix, without altering the main message of the paper).

> We have moved much of the material in sections 2 and 3
> into an appendix, and changed the paper so that we refer to the appendix


20 simulations is obviously not enough to estimate the off diagonal terms of
the covariance. However, if the effects of non-linearities is small and the
main effect giving off diagonal terms is simply the correlation due to the
fact that the field smoothed on a scale R is NOT independent from the (same)
field smoothed on a scale R', then gaussian realizations should be enough to
quantify this or at least quantify the "shape" of the effect (the the
amplitude can then  be calibrated on those 20 mocks.... )
Creating gaussian realizations is very fast. So some discussion should be
included.

> We have used 1000 Gaussian realizations to create a covariance matrix,
>and then scaled the off diagonal elements using the diagonal elements from
>the mock catalog covariance matrix. This new matrix was used to 
>recompute the cosmological constraints, which have all changed by less than
>1 sigma. We have explained this and plotted the new matrix in Section 5

sec. 5.3.
Why use Markov Chain Monte Carlo if there are only 4 parameters? It is not
clear that for only 4 parameters chains are faster than exploring the
likelihood surface with a grid-based approach.

>We agree that it would have been possible to use a grid, and the speed may
>have been comparable.  An MCMC approach is simple to set up though,
>and can be expanded to more parameters in future work.




==> sigmas.txt <==
1sigma
     min  value         max  value   optimum
expo 0.72393            2.115        1.362


slope   -0.220        0.1800       -0.0120000243


omega                 1.76 eV      

----------------------------------
2sigma

expo    0.144           2.608       1.36181641

slope  -0.332        0.203999996 -0.0120000243

omega                2.48 eV
-----------------------------------

3sigma


omega                   2.64 eV

